Efficiency of Dynamical Decoupling for (Almost) Any Spin-Boson Model

Dynamical decoupling is a technique aimed at suppressing the interaction between a quantum system and its environment by applying frequent unitary operations on the system alone. In the present paper, we analytically study the dynamical decoupling of a two-level system coupled with a structured bosonic environment initially prepared in a thermal state. We find sufficient conditions under which dynamical decoupling works for such systems, and, most importantly, we find bounds for the convergence speed of the procedure. Our analysis is based on a new Trotter theorem for multiple Hamiltonians and involves a rigorous treatment of the evolution of mixed quantum states via unbounded Hamiltonians. A comparison with numerical experiments shows that our bounds reproduce the correct scaling in various relevant system parameters. Furthermore, our analytical treatment allows for quantifying the decoupling efficiency for boson baths with infinitely many modes, in which case a numerical treatment is unavailable.

==> Dephasing_Bound_N.csv <==
N,error
1,1.224972167
2,0.612486083
3,0.408324056
4,0.306243042
5,0.244994433
6,0.204162028
7,0.174996024
8,0.153121521
9,0.136108019
10,0.122497217
11,0.111361106
12,0.102081014
13,0.094228628
14,0.087498012
15,0.081664811
16,0.07656076
17,0.072057186
18,0.068054009
19,0.064472219
20,0.061248608
21,0.058332008
22,0.055680553
23,0.053259659
24,0.051040507
25,0.048998887
26,0.047114314
27,0.04536934
28,0.043749006
29,0.04224042
30,0.040832406
31,0.039515231
32,0.03828038
33,0.037120369
34,0.036028593
35,0.034999205
36,0.034027005
37,0.033107356
38,0.03223611
39,0.031409543
40,0.030624304
41,0.02987737
42,0.029166004
43,0.028487725
44,0.027840277
45,0.027221604
46,0.02662983
47,0.026063238
48,0.025520253
49,0.024999432
50,0.024499443
51,0.024019062
52,0.023557157
53,0.023112682
54,0.02268467
55,0.022272221
56,0.021874503
57,0.02149074
58,0.02112021
59,0.02076224
60,0.020416203
61,0.020081511
62,0.019757616
63,0.019444003
64,0.01914019
65,0.018845726
66,0.018560184
67,0.018283167
68,0.018014297
69,0.01775322
70,0.017499602
71,0.017253129
72,0.017013502
73,0.016780441
74,0.016553678
75,0.016332962
76,0.016118055
77,0.015908729
78,0.015704771
79,0.015505977
80,0.015312152
81,0.015123113
82,0.014938685
83,0.014758701
84,0.014583002
85,0.014411437
86,0.014243862
87,0.01408014
88,0.013920138
89,0.013763732
90,0.013610802
91,0.013461233
92,0.013314915
93,0.013171744
94,0.013031619
95,0.012894444
96,0.012760127
97,0.012628579
98,0.012499716
99,0.012373456
100,0.012249722

==> Dephasing_Bound_beta.csv <==
beta,error
0.00003,0.124325631
0.002,0.054967166
0.004,0.053428007
0.006,0.053331434
0.008,0.05366123
0.01,0.054174116
0.012,0.054780602
0.014,0.055439876
0.016,0.056130694
0.018,0.056840946
0.02,0.057563254
0.022,0.058292887
0.024,0.059026687
0.026,0.05976247
0.028,0.060498686
0.03,0.061234203
0.032,0.061968178
0.034,0.062699968
0.036,0.063429077
0.038,0.06415511
0.04,0.064877752
0.042,0.065596742
0.044,0.066311866
0.046,0.067022941
0.048,0.067729812
0.05,0.068432343
0.052,0.069130413
0.054,0.069823916
0.056,0.070512755
0.058,0.071196842
0.06,0.071876097
0.062,0.072550445
0.064,0.073219815
0.066,0.073884143
0.068,0.074543367
0.07,0.07519743
0.072,0.075846278
0.074,0.076489858
0.076,0.077128122
0.078,0.077761025
0.08,0.078388522
0.082,0.079010573
0.084,0.079627138
0.086,0.080238182
0.088,0.080843671
0.09,0.081443572
0.092,0.082037856
0.094,0.082626495
0.096,0.083209464
0.098,0.08378674
0.1,0.084358301
0.102,0.08492413
0.104,0.085484209
0.106,0.086038523
0.108,0.086587061
0.11,0.08712981
0.112,0.087666764
0.114,0.088197915
0.116,0.088723259
0.118,0.089242794
0.12,0.089756519
0.122,0.090264435
0.124,0.090766547
0.126,0.091262858
0.128,0.091753377
0.13,0.092238113
0.132,0.092717075
0.134,0.093190276
0.136,0.093657731
0.138,0.094119456
0.14,0.094575467
0.142,0.095025785
0.144,0.095470429
0.146,0.095909422
0.148,0.096342787
0.15,0.096770551
0.152,0.097192738
0.154,0.097609377
0.156,0.098020497
0.158,0.098426129
0.16,0.098826304
0.162,0.099221055
0.164,0.099610415
0.166,0.09999442
0.168,0.100373107
0.17,0.100746511
0.172,0.101114671
0.174,0.101477626
0.176,0.101835416
0.178,0.102188082
0.18,0.102535663
0.182,0.102878204
0.184,0.103215747
0.186,0.103548335
0.188,0.103876012
0.19,0.104198823
0.192,0.104516813
0.194,0.104830029
0.196,0.105138515
0.198,0.10544232
0.2,0.10574149
0.202,0.106036071
0.204,0.106326113
0.206,0.106611663
0.208,0.10689277
0.21,0.107169481
0.212,0.107441845
0.214,0.107709912
0.216,0.10797373
0.218,0.108233348
0.22,0.108488816
0.222,0.108740183
0.224,0.108987497
0.226,0.109230809
0.228,0.109470167
0.23,0.10970562
0.232,0.109937218
0.234,0.110165009
0.236,0.110389043
0.238,0.110609368
0.24,0.110826032
0.242,0.111039085
0.244,0.111248573
0.246,0.111454546
0.248,0.111657051
0.25,0.111856136
0.252,0.112051847
0.254,0.112244232
0.256,0.112433337
0.258,0.11261921
0.26,0.112801895
0.262,0.112981439
0.264,0.113157887
0.266,0.113331284
0.268,0.113501676
0.27,0.113669106
0.272,0.113833618
0.274,0.113995256
0.276,0.114154064
0.278,0.114310083
0.28,0.114463357
0.282,0.114613928
0.284,0.114761837
0.286,0.114907125
0.288,0.115049834
0.29,0.115190003
0.292,0.115327673
0.294,0.115462883
0.296,0.115595672
0.298,0.115726078
0.3,0.115854141
0.302,0.115979897
0.304,0.116103384
0.306,0.116224639
0.308,0.116343698
0.31,0.116460597
0.312,0.116575372
0.314,0.116688058
0.316,0.116798689
0.318,0.1169073
0.32,0.117013924
0.322,0.117118595
0.324,0.117221345
0.326,0.117322207
0.328,0.117421212
0.33,0.117518394
0.332,0.117613781
0.334,0.117707406
0.336,0.117799298
0.338,0.117889487
0.34,0.117978002
0.342,0.118064873
0.344,0.118150128
0.346,0.118233795
0.348,0.118315902
0.35,0.118396475
0.352,0.118475543
0.354,0.118553131
0.356,0.118629266
0.358,0.118703972
0.36,0.118777276
0.362,0.118849202
0.364,0.118919776
0.366,0.118989019
0.368,0.119056958
0.37,0.119123615
0.372,0.119189012
0.374,0.119253174
0.376,0.119316121
0.378,0.119377876
0.38,0.11943846
0.382,0.119497895
0.384,0.119556201
0.386,0.119613399
0.388,0.119669509
0.39,0.119724552
0.392,0.119778545
0.394,0.119831509
0.396,0.119883463
0.398,0.119934425
0.4,0.119984413
0.402,0.120033446
0.404,0.12008154
0.406,0.120128713
0.408,0.120174983
0.41,0.120220365
0.412,0.120264877
0.414,0.120308535
0.416,0.120351354
0.418,0.12039335
0.42,0.120434538
0.422,0.120474934
0.424,0.120514552
0.426,0.120553407
0.428,0.120591513
0.43,0.120628885
0.432,0.120665535
0.434,0.120701478
0.436,0.120736726
0.438,0.120771294
0.44,0.120805193
0.442,0.120838436
0.444,0.120871037
0.446,0.120903006
0.448,0.120934356
0.45,0.120965098
0.452,0.120995245
0.454,0.121024807
0.456,0.121053795
0.458,0.121082221
0.46,0.121110094
0.462,0.121137427
0.464,0.121164228
0.466,0.121190508
0.468,0.121216278
0.47,0.121241546
0.472,0.121266322
0.474,0.121290616
0.476,0.121314437
0.478,0.121337794
0.48,0.121360695
0.482,0.121383151
0.484,0.121405168
0.486,0.121426756
0.488,0.121447923
0.49,0.121468677
0.492,0.121489026
0.494,0.121508977
0.496,0.121528539
0.498,0.121547718

==> Dephasing_Error_N.csv <==
N,error
1,0.020259134
2,0.081555336
3,0.029851152
4,0.019566618
5,0.014815996
6,0.012003114
7,0.010120011
8,0.008762416
9,0.007733562
10,0.006925149
11,0.006272256
12,0.005733426
13,0.005280866
14,0.004895208
15,0.004562519
16,0.004272511
17,0.004017412
18,0.003791242
19,0.003589317
20,0.003407919
21,0.003244055
22,0.003095291
23,0.002959623
24,0.002835389
25,0.002721199
26,0.002615876
27,0.002518425
28,0.002427993
29,0.002343846
30,0.002265348
31,0.00219195
32,0.002123167
33,0.002058578
34,0.00199781
35,0.001940532
36,0.001886452
37,0.001835309
38,0.00178687
39,0.001740926
40,0.001697288
41,0.001655786
42,0.001616268
43,0.001578595
44,0.00154264
45,0.001508287
46,0.001475433
47,0.001443981
48,0.001413843
49,0.001384938
50,0.001357193
51,0.001330538
52,0.001304911
53,0.001280253
54,0.001256511
55,0.001233633
56,0.001211575
57,0.001190291
58,0.001169743
59,0.001149893
60,0.001130706
61,0.001112149
62,0.001094191
63,0.001076805
64,0.001059963
65,0.001043639
66,0.001027811
67,0.001012456
68,0.000997554
69,0.000983084
70,0.000969028
71,0.000955368
72,0.000942088
73,0.000929173
74,0.000916607
75,0.000904376
76,0.000892468
77,0.000880869
78,0.000869568
79,0.000858554
80,0.000847815
81,0.000837341
82,0.000827123
83,0.000817152
84,0.000807418
85,0.000797914
86,0.00078863
87,0.000779561
88,0.000770697
89,0.000762033
90,0.000753562
91,0.000745277
92,0.000737172
93,0.000729241
94,0.00072148
95,0.000713882
96,0.000706442
97,0.000699156
98,0.000692019
99,0.000685025
100,0.000678172

==> Dephasing_Error_beta.csv <==
beta,error
3.00E-05,0.006567076
0.002,0.006399636
0.004,0.006240234
0.006,0.00609201
0.008,0.005955303
0.01,0.005830274
0.012,0.005716902
0.014,0.005614998
0.016,0.005524221
0.018,0.005444097
0.02,0.005374043
0.022,0.005313399
0.024,0.005261452
0.026,0.005217461
0.028,0.005180682
0.03,0.005150385
0.032,0.005125869
0.034,0.005106477
0.036,0.005091599
0.038,0.005080679
0.04,0.005073214
0.042,0.005068757
0.044,0.005066913
0.046,0.005067333
0.048,0.005069715
0.05,0.005073798
0.052,0.005079354
0.054,0.00508619
0.056,0.005094139
0.058,0.005103059
0.06,0.005112828
0.062,0.005123342
0.064,0.005134513
0.066,0.005146266
0.068,0.005158533
0.07,0.005171261
0.072,0.0051844
0.074,0.005197908
0.076,0.00521175
0.078,0.005225891
0.08,0.005240305
0.082,0.005254966
0.084,0.005269852
0.086,0.00528494
0.088,0.005300214
0.09,0.005315656
0.092,0.00533125
0.094,0.005346981
0.096,0.005362835
0.098,0.005378801
0.1,0.005394864
0.102,0.005411014
0.104,0.00542724
0.106,0.005443531
0.108,0.005459877
0.11,0.005476268
0.112,0.005492694
0.114,0.005509148
0.116,0.005525619
0.118,0.005542101
0.12,0.005558583
0.122,0.00557506
0.124,0.005591523
0.126,0.005607965
0.128,0.005624378
0.13,0.005640757
0.132,0.005657095
0.134,0.005673385
0.136,0.005689621
0.138,0.005705798
0.14,0.005721909
0.142,0.00573795
0.144,0.005753916
0.146,0.005769801
0.148,0.0057856
0.15,0.00580131
0.152,0.005816926
0.154,0.005832444
0.156,0.005847859
0.158,0.005863169
0.16,0.00587837
0.162,0.005893458
0.164,0.00590843
0.166,0.005923283
0.168,0.005938015
0.17,0.005952623
0.172,0.005967104
0.174,0.005981456
0.176,0.005995678
0.178,0.006009766
0.18,0.006023719
0.182,0.006037536
0.184,0.006051215
0.186,0.006064754
0.188,0.006078153
0.19,0.006091409
0.192,0.006104523
0.194,0.006117493
0.196,0.006130318
0.198,0.006142998
0.2,0.006155532
0.202,0.00616792
0.204,0.006180161
0.206,0.006192255
0.208,0.006204202
0.21,0.006216002
0.212,0.006227655
0.214,0.006239161
0.216,0.00625052
0.218,0.006261732
0.22,0.006272798
0.222,0.006283718
0.224,0.006294492
0.226,0.006305122
0.228,0.006315607
0.23,0.006325948
0.232,0.006336147
0.234,0.006346203
0.236,0.006356117
0.238,0.006365891
0.24,0.006375525
0.242,0.006385021
0.244,0.006394378
0.246,0.006403599
0.248,0.006412684
0.25,0.006421634
0.252,0.006430451
0.254,0.006439135
0.256,0.006447687
0.258,0.00645611
0.26,0.006464404
0.262,0.006472569
0.264,0.006480609
0.266,0.006488523
0.268,0.006496313
0.27,0.006503981
0.272,0.006511527
0.274,0.006518953
0.276,0.006526261
0.278,0.006533451
0.28,0.006540525
0.282,0.006547485
0.284,0.006554331
0.286,0.006561066
0.288,0.00656769
0.29,0.006574204
0.292,0.006580611
0.294,0.006586911
0.296,0.006593107
0.298,0.006599198
0.3,0.006605188
0.302,0.006611076
0.304,0.006616864
0.306,0.006622555
0.308,0.006628148
0.31,0.006633646
0.312,0.00663905
0.314,0.00664436
0.316,0.006649579
0.318,0.006654708
0.32,0.006659748
0.322,0.0066647
0.324,0.006669566
0.326,0.006674346
0.328,0.006679043
0.33,0.006683657
0.332,0.00668819
0.334,0.006692643
0.336,0.006697017
0.338,0.006701313
0.34,0.006705533
0.342,0.006709678
0.344,0.006713748
0.346,0.006717746
0.348,0.006721671
0.35,0.006725527
0.352,0.006729312
0.354,0.00673303
0.356,0.00673668
0.358,0.006740264
0.36,0.006743782
0.362,0.006747237
0.364,0.006750629
0.366,0.006753959
0.368,0.006757228
0.37,0.006760437
0.372,0.006763588
0.374,0.00676668
0.376,0.006769716
0.378,0.006772695
0.38,0.00677562
0.382,0.00677849
0.384,0.006781308
0.386,0.006784073
0.388,0.006786787
0.39,0.00678945
0.392,0.006792064
0.394,0.006794629
0.396,0.006797147
0.398,0.006799617
0.4,0.006802041
0.402,0.00680442
0.404,0.006806754
0.406,0.006809044
0.408,0.006811291
0.41,0.006813496
0.412,0.00681566
0.414,0.006817782
0.416,0.006819865
0.418,0.006821908
0.42,0.006823913
0.422,0.00682588
0.424,0.00682781
0.426,0.006829703
0.428,0.00683156
0.43,0.006833381
0.432,0.006835169
0.434,0.006836922
0.436,0.006838642
0.438,0.006840329
0.44,0.006841984
0.442,0.006843607
0.444,0.006845199
0.446,0.006846761
0.448,0.006848293
0.45,0.006849796
0.452,0.00685127
0.454,0.006852716
0.456,0.006854134
0.458,0.006855525
0.46,0.006856889
0.462,0.006858227
0.464,0.006859539
0.466,0.006860826
0.468,0.006862088
0.47,0.006863326
0.472,0.00686454
0.474,0.00686573
0.476,0.006866898
0.478,0.006868043
0.48,0.006869166
0.482,0.006870267
0.484,0.006871348
0.486,0.006872407
0.488,0.006873445
0.49,0.006874464
0.492,0.006875463
0.494,0.006876442
0.496,0.006877403
0.498,0.006878345

==> JC_1_Bound_N.csv <==
N,error
1,1.12866132
2,0.56433066
3,0.37622044
4,0.28216533
5,0.225732264
6,0.18811022
7,0.161237331
8,0.141082665
9,0.125406813
10,0.112866132
11,0.102605575
12,0.09405511
13,0.086820102
14,0.080618666
15,0.075244088
16,0.070541333
17,0.066391842
18,0.062703407
19,0.059403227
20,0.056433066
21,0.053745777
22,0.051302787
23,0.049072231
24,0.047027555
25,0.045146453
26,0.043410051
27,0.041802271
28,0.040309333
29,0.038919356
30,0.037622044
31,0.03640843
32,0.035270666
33,0.034201858
34,0.033195921
35,0.032247466
36,0.031351703
37,0.03050436
38,0.029701614
39,0.028940034
40,0.028216533
41,0.027528325
42,0.026872889
43,0.026247938
44,0.025651394
45,0.025081363
46,0.024536116
47,0.024014071
48,0.023513778
49,0.023033904
50,0.022573226
51,0.022130614
52,0.021705025
53,0.021295497
54,0.020901136
55,0.020521115
56,0.020154666
57,0.019801076
58,0.019459678
59,0.019129853
60,0.018811022
61,0.018502645
62,0.018204215
63,0.017915259
64,0.017635333
65,0.01736402
66,0.017100929
67,0.016845691
68,0.016597961
69,0.01635741
70,0.016123733
71,0.015896638
72,0.015675852
73,0.015461114
74,0.01525218
75,0.015048818
76,0.014850807
77,0.014657939
78,0.014470017
79,0.014286852
80,0.014108267
81,0.01393409
82,0.013764162
83,0.013598329
84,0.013436444
85,0.013278368
86,0.013123969
87,0.012973119
88,0.012825697
89,0.012681588
90,0.012540681
91,0.012402872
92,0.012268058
93,0.012136143
94,0.012007035
95,0.011880645
96,0.011756889
97,0.011635684
98,0.011516952
99,0.011400619
100,0.011286613

==> JC_1_Error_N.csv <==
N,error
1,0.023453931
2,0.050754247
3,0.020493879
4,0.013785458
5,0.010552403
6,0.008597244
7,0.007272483
8,0.0063102
9,0.005577265
10,0.004999341
11,0.004531403
12,0.004144475
13,0.003819018
14,0.003541352
15,0.0033016
16,0.003092449
17,0.00290836
18,0.002745063
19,0.002599207
20,0.002468131
21,0.002349686
22,0.002242127
23,0.002144014
24,0.00205415
25,0.001971536
26,0.001895326
27,0.001824801
28,0.001759347
29,0.001698435
30,0.001641608
31,0.001588466
32,0.001538662
33,0.001491891
34,0.001447884
35,0.001406401
36,0.001367233
37,0.001330189
38,0.001295103
39,0.001261821
40,0.001230209
41,0.001200144
42,0.001171514
43,0.00114422
44,0.00111817
45,0.001093281
46,0.001069476
47,0.001046686
48,0.001024849
49,0.001003904
50,0.000983799
51,0.000964484
52,0.000945913
53,0.000928044
54,0.000910839
55,0.000894259
56,0.000878273
57,0.000862849
58,0.000847958
59,0.000833572
60,0.000819666
61,0.000806217
62,0.000793202
63,0.000780601
64,0.000768394
65,0.000756563
66,0.000745091
67,0.000733962
68,0.000723161
69,0.000712673
70,0.000702485
71,0.000692584
72,0.000682959
73,0.000673597
74,0.000664489
75,0.000655624
76,0.000646992
77,0.000638585
78,0.000630393
79,0.000622409
80,0.000614625
81,0.000607033
82,0.000599627
83,0.000592399
84,0.000585343
85,0.000578454
86,0.000571724
87,0.00056515
88,0.000558725
89,0.000552445
90,0.000546304
91,0.000540298
92,0.000534423
93,0.000528674
94,0.000523048
95,0.00051754
96,0.000512147
97,0.000506865
98,0.000501691
99,0.000496622
100,0.000491654

==> JC_Bound_beta_1.csv <==
beta,error
8.00E-06,0.134066776
0.002,0.060671857
0.004,0.059809389
0.006,0.059751375
0.008,0.05994954
0.01,0.060266667
0.012,0.060649997
0.014,0.061074349
0.016,0.061525973
0.018,0.06199663
0.02,0.062481027
0.022,0.062975578
0.024,0.063477745
0.026,0.063985667
0.028,0.064497935
0.03,0.065013455
0.032,0.065531355
0.034,0.06605093
0.036,0.066571593
0.038,0.067092854
0.04,0.067614292
0.042,0.068135544
0.044,0.068656292
0.046,0.069176253
0.048,0.069695175
0.05,0.070212831
0.052,0.070729015
0.054,0.071243535
0.056,0.071756219
0.058,0.072266905
0.06,0.072775442
0.062,0.073281691
0.064,0.07378552
0.066,0.074286806
0.068,0.074785433
0.07,0.075281291
0.072,0.075774276
0.074,0.07626429
0.076,0.076751242
0.078,0.077235042
0.08,0.077715607
0.082,0.078192858
0.084,0.078666721
0.086,0.079137123
0.088,0.079603999
0.09,0.080067283
0.092,0.080526917
0.094,0.080982842
0.096,0.081435006
0.098,0.081883359
0.1,0.082327852
0.102,0.082768441
0.104,0.083205085
0.106,0.083637746
0.108,0.084066386
0.11,0.084490974
0.112,0.084911479
0.114,0.085327872
0.116,0.085740128
0.118,0.086148224
0.12,0.086552139
0.122,0.086951856
0.124,0.087347357
0.126,0.087738629
0.128,0.088125661
0.13,0.088508442
0.132,0.088886966
0.134,0.089261226
0.136,0.089631219
0.138,0.089996944
0.14,0.090358401
0.142,0.090715591
0.144,0.091068519
0.146,0.091417189
0.148,0.091761609
0.15,0.092101788
0.152,0.092437735
0.154,0.092769463
0.156,0.093096984
0.158,0.093420313
0.16,0.093739466
0.162,0.094054459
0.164,0.094365313
0.166,0.094672045
0.168,0.094974677
0.17,0.09527323
0.172,0.095567728
0.174,0.095858195
0.176,0.096144655
0.178,0.096427134
0.18,0.096705659
0.182,0.096980258
0.184,0.097250959
0.186,0.09751779
0.188,0.097780783
0.19,0.098039967
0.192,0.098295373
0.194,0.098547034
0.196,0.098794982
0.198,0.09903925
0.2,0.09927987
0.202,0.099516877
0.204,0.099750306
0.206,0.09998019
0.208,0.100206565
0.21,0.100429467
0.212,0.10064893
0.214,0.100864991
0.216,0.101077686
0.218,0.101287052
0.22,0.101493124
0.222,0.10169594
0.224,0.101895537
0.226,0.102091951
0.228,0.10228522
0.23,0.102475381
0.232,0.102662471
0.234,0.102846527
0.236,0.103027586
0.238,0.103205686
0.24,0.103380864
0.242,0.103553157
0.244,0.103722602
0.246,0.103889236
0.248,0.104053095
0.25,0.104214217
0.252,0.104372638
0.254,0.104528394
0.256,0.104681522
0.258,0.104832057
0.26,0.104980037
0.262,0.105125495
0.264,0.105268469
0.266,0.105408993
0.268,0.105547101
0.27,0.10568283
0.272,0.105816213
0.274,0.105947285
0.276,0.106076079
0.278,0.10620263
0.28,0.106326971
0.282,0.106449135
0.284,0.106569155
0.286,0.106687063
0.288,0.106802892
0.29,0.106916674
0.292,0.10702844
0.294,0.107138221
0.296,0.10724605
0.298,0.107351955
0.3,0.107455968
0.302,0.107558119
0.304,0.107658437
0.306,0.107756952
0.308,0.107853693
0.31,0.107948688
0.312,0.108041966
0.314,0.108133554
0.316,0.108223481
0.318,0.108311773
0.32,0.108398458
0.322,0.108483562
0.324,0.108567112
0.326,0.108649133
0.328,0.108729651
0.33,0.108808691
0.332,0.108886279
0.334,0.108962439
0.336,0.109037195
0.338,0.10911057
0.34,0.10918259
0.342,0.109253276
0.344,0.109322652
0.346,0.109390741
0.348,0.109457564
0.35,0.109523144
0.352,0.109587502
0.354,0.109650659
0.356,0.109712637
0.358,0.109773456
0.36,0.109833137
0.362,0.1098917
0.364,0.109949164
0.366,0.110005549
0.368,0.110060874
0.37,0.110115157
0.372,0.110168418
0.374,0.110220675
0.376,0.110271946
0.378,0.110322248
0.38,0.110371598
0.382,0.110420015
0.384,0.110467514
0.386,0.110514113
0.388,0.110559828
0.39,0.110604674
0.392,0.110648668
0.394,0.110691824
0.396,0.110734159
0.398,0.110775688
0.4,0.110816424
0.402,0.110856384
0.404,0.11089558
0.406,0.110934027
0.408,0.110971738
0.41,0.111008728
0.412,0.11104501
0.414,0.111080596
0.416,0.1111155
0.418,0.111149735
0.42,0.111183312
0.422,0.111216244
0.424,0.111248543
0.426,0.11128022
0.428,0.111311288
0.43,0.111341758
0.432,0.111371641
0.434,0.111400947
0.436,0.111429689
0.438,0.111457876
0.44,0.111485518
0.442,0.111512627
0.444,0.111539211
0.446,0.111565282
0.448,0.111590848
0.45,0.11161592
0.452,0.111640506
0.454,0.111664615
0.456,0.111688258
0.458,0.111711442
0.46,0.111734177
0.462,0.11175647
0.464,0.111778331
0.466,0.111799767
0.468,0.111820786
0.47,0.111841397
0.472,0.111861608
0.474,0.111881425
0.476,0.111900857
0.478,0.11191991
0.48,0.111938593
0.482,0.111956912
0.484,0.111974874
0.486,0.111992486
0.488,0.112009754
0.49,0.112026686
0.492,0.112043288
0.494,0.112059565
0.496,0.112075525
0.498,0.112091173

==> JC_Bound_beta_plus.csv <==
beta,error
8.00E-06,0.150931572
0.002,0.050444158
0.004,0.050687228
0.006,0.051727247
0.008,0.052952971
0.01,0.054233887
0.012,0.055527954
0.014,0.056818891
0.016,0.058099837
0.018,0.059367869
0.02,0.060621852
0.022,0.061861503
0.024,0.063086946
0.026,0.064298496
0.028,0.065496548
0.03,0.066681517
0.032,0.067853812
0.034,0.069013815
0.036,0.070161879
0.038,0.071298325
0.04,0.072423443
0.042,0.07353749
0.044,0.074640696
0.046,0.075733265
0.048,0.076815377
0.05,0.07788719
0.052,0.078948846
0.054,0.080000466
0.056,0.081042159
0.058,0.082074019
0.06,0.08309613
0.062,0.084108563
0.064,0.085111382
0.066,0.086104641
0.068,0.08708839
0.07,0.088062671
0.072,0.089027519
0.074,0.089982967
0.076,0.090929045
0.078,0.091865776
0.08,0.092793184
0.082,0.093711288
0.084,0.094620108
0.086,0.09551966
0.088,0.096409961
0.09,0.097291027
0.092,0.098162871
0.094,0.09902551
0.096,0.099878958
0.098,0.10072323
0.1,0.101558343
0.102,0.102384314
0.104,0.103201159
0.106,0.104008897
0.108,0.104807548
0.11,0.105597132
0.112,0.106377671
0.114,0.107149188
0.116,0.107911709
0.118,0.108665259
0.12,0.109409865
0.122,0.110145558
0.124,0.110872368
0.126,0.111590327
0.128,0.11229947
0.13,0.112999832
0.132,0.11369145
0.134,0.114374363
0.136,0.115048612
0.138,0.115714239
0.14,0.116371287
0.142,0.117019802
0.144,0.117659831
0.146,0.118291421
0.148,0.118914622
0.15,0.119529487
0.152,0.120136066
0.154,0.120734415
0.156,0.121324588
0.158,0.121906642
0.16,0.122480635
0.162,0.123046625
0.164,0.123604674
0.166,0.124154842
0.168,0.124697192
0.17,0.125231786
0.172,0.12575869
0.174,0.126277968
0.176,0.126789687
0.178,0.127293914
0.18,0.127790715
0.182,0.128280161
0.184,0.128762319
0.186,0.12923726
0.188,0.129705054
0.19,0.130165771
0.192,0.130619484
0.194,0.131066265
0.196,0.131506184
0.198,0.131939315
0.2,0.132365732
0.202,0.132785506
0.204,0.133198712
0.206,0.133605423
0.208,0.134005713
0.21,0.134399657
0.212,0.134787327
0.214,0.135168798
0.216,0.135544145
0.218,0.13591344
0.22,0.136276759
0.222,0.136634175
0.224,0.136985761
0.226,0.137331592
0.228,0.137671741
0.23,0.138006281
0.232,0.138335285
0.234,0.138658826
0.236,0.138976976
0.238,0.139289807
0.24,0.139597392
0.242,0.1398998
0.244,0.140197105
0.246,0.140489375
0.248,0.140776682
0.25,0.141059095
0.252,0.141336684
0.254,0.141609517
0.256,0.141877662
0.258,0.142141187
0.26,0.142400161
0.262,0.142654648
0.264,0.142904716
0.266,0.143150431
0.268,0.143391857
0.27,0.143629059
0.272,0.1438621
0.274,0.144091044
0.276,0.144315955
0.278,0.144536892
0.28,0.14475392
0.282,0.144967097
0.284,0.145176484
0.286,0.145382141
0.288,0.145584127
0.29,0.145782499
0.292,0.145977316
0.294,0.146168635
0.296,0.146356511
0.298,0.146541
0.3,0.146722157
0.302,0.146900037
0.304,0.147074693
0.306,0.147246178
0.308,0.147414544
0.31,0.147579843
0.312,0.147742126
0.314,0.147901443
0.316,0.148057843
0.318,0.148211377
0.32,0.148362091
0.322,0.148510034
0.324,0.148655253
0.326,0.148797794
0.328,0.148937703
0.33,0.149075024
0.332,0.149209803
0.334,0.149342083
0.336,0.149471907
0.338,0.149599317
0.34,0.149724357
0.342,0.149847066
0.344,0.149967486
0.346,0.150085657
0.348,0.150201618
0.35,0.150315408
0.352,0.150427065
0.354,0.150536628
0.356,0.150644133
0.358,0.150749616
0.36,0.150853114
0.362,0.150954663
0.364,0.151054296
0.366,0.151152049
0.368,0.151247955
0.37,0.151342047
0.372,0.151434358
0.374,0.15152492
0.376,0.151613766
0.378,0.151700925
0.38,0.151786428
0.382,0.151870306
0.384,0.151952589
0.386,0.152033305
0.388,0.152112482
0.39,0.15219015
0.392,0.152266336
0.394,0.152341067
0.396,0.15241437
0.398,0.152486271
0.4,0.152556796
0.402,0.15262597
0.404,0.152693819
0.406,0.152760367
0.408,0.152825638
0.41,0.152889656
0.412,0.152952444
0.414,0.153014026
0.416,0.153074422
0.418,0.153133657
0.42,0.153191751
0.422,0.153248725
0.424,0.153304602
0.426,0.1533594
0.428,0.153413142
0.43,0.153465845
0.432,0.153517531
0.434,0.153568218
0.436,0.153617925
0.438,0.15366667
0.44,0.153714472
0.442,0.153761348
0.444,0.153807317
0.446,0.153852394
0.448,0.153896598
0.45,0.153939944
0.452,0.15398245
0.454,0.15402413
0.456,0.154065001
0.458,0.154105078
0.46,0.154144376
0.462,0.15418291
0.464,0.154220695
0.466,0.154257745
0.468,0.154294073
0.47,0.154329695
0.472,0.154364622
0.474,0.15439887
0.476,0.154432449
0.478,0.154465375
0.48,0.154497658
0.482,0.154529312
0.484,0.154560348
0.486,0.154590778
0.488,0.154620614
0.49,0.154649868
0.492,0.15467855
0.494,0.154706672
0.496,0.154734244
0.498,0.154761277

==> JC_Error_beta_1.csv <==
beta,error
8.00E-06,0.003595303
0.002,0.003528322
0.004,0.003465411
0.006,0.003407263
0.008,0.003354203
0.01,0.003306461
0.012,0.003264163
0.014,0.003227337
0.016,0.00319592
0.018,0.003169763
0.02,0.003148646
0.022,0.003132292
0.024,0.00312038
0.026,0.003112562
0.028,0.003108476
0.03,0.003107755
0.032,0.003110041
0.034,0.003114988
0.036,0.003122273
0.038,0.003131595
0.04,0.003142679
0.042,0.003155277
0.044,0.003169168
0.046,0.003184155
0.048,0.003200065
0.05,0.00321675
0.052,0.003234076
0.054,0.003251933
0.056,0.003270222
0.058,0.003288861
0.06,0.003307778
0.062,0.003326911
0.064,0.00334621
0.066,0.00336563
0.068,0.003385132
0.07,0.003404686
0.072,0.003424262
0.074,0.003443838
0.076,0.003463394
0.078,0.003482911
0.08,0.003502376
0.082,0.003521774
0.084,0.003541095
0.086,0.003560329
0.088,0.003579467
0.09,0.003598502
0.092,0.003617426
0.094,0.003636233
0.096,0.003654919
0.098,0.003673479
0.1,0.003691907
0.102,0.0037102
0.104,0.003728355
0.106,0.003746368
0.108,0.003764236
0.11,0.003781957
0.112,0.003799527
0.114,0.003816945
0.116,0.003834209
0.118,0.003851316
0.12,0.003868264
0.122,0.003885053
0.124,0.00390168
0.126,0.003918145
0.128,0.003934445
0.13,0.003950581
0.132,0.00396655
0.134,0.003982353
0.136,0.003997988
0.138,0.004013454
0.14,0.004028752
0.142,0.00404388
0.144,0.004058839
0.146,0.004073627
0.148,0.004088245
0.15,0.004102693
0.152,0.004116971
0.154,0.004131078
0.156,0.004145015
0.158,0.004158782
0.16,0.004172379
0.162,0.004185807
0.164,0.004199066
0.166,0.004212156
0.168,0.004225079
0.17,0.004237834
0.172,0.004250422
0.174,0.004262844
0.176,0.004275101
0.178,0.004287193
0.18,0.004299122
0.182,0.004310888
0.184,0.004322492
0.186,0.004333935
0.188,0.004345219
0.19,0.004356343
0.192,0.00436731
0.194,0.004378121
0.196,0.004388776
0.198,0.004399277
0.2,0.004409626
0.202,0.004419822
0.204,0.004429868
0.206,0.004439765
0.208,0.004449515
0.21,0.004459118
0.212,0.004468575
0.214,0.00447789
0.216,0.004487062
0.218,0.004496093
0.22,0.004504985
0.222,0.004513738
0.224,0.004522356
0.226,0.004530838
0.228,0.004539187
0.23,0.004547403
0.232,0.004555489
0.234,0.004563446
0.236,0.004571276
0.238,0.004578979
0.24,0.004586558
0.242,0.004594013
0.244,0.004601347
0.246,0.004608561
0.248,0.004615657
0.25,0.004622635
0.252,0.004629498
0.254,0.004636246
0.256,0.004642883
0.258,0.004649408
0.26,0.004655823
0.262,0.004662131
0.264,0.004668332
0.266,0.004674427
0.268,0.004680419
0.27,0.004686309
0.272,0.004692098
0.274,0.004697787
0.276,0.004703379
0.278,0.004708874
0.28,0.004714274
0.282,0.00471958
0.284,0.004724794
0.286,0.004729916
0.288,0.00473495
0.29,0.004739894
0.292,0.004744752
0.294,0.004749525
0.296,0.004754213
0.298,0.004758818
0.3,0.004763341
0.302,0.004767784
0.304,0.004772148
0.306,0.004776433
0.308,0.004780642
0.31,0.004784776
0.312,0.004788835
0.314,0.004792821
0.316,0.004796735
0.318,0.004800579
0.32,0.004804353
0.322,0.004808058
0.324,0.004811696
0.326,0.004815268
0.328,0.004818775
0.33,0.004822218
0.332,0.004825597
0.334,0.004828915
0.336,0.004832172
0.338,0.004835369
0.34,0.004838507
0.342,0.004841588
0.344,0.004844611
0.346,0.004847579
0.348,0.004850492
0.35,0.00485335
0.352,0.004856156
0.354,0.004858909
0.356,0.004861612
0.358,0.004864264
0.36,0.004866866
0.362,0.00486942
0.364,0.004871926
0.366,0.004874385
0.368,0.004876798
0.37,0.004879166
0.372,0.00488149
0.374,0.004883769
0.376,0.004886006
0.378,0.004888201
0.38,0.004890354
0.382,0.004892467
0.384,0.004894539
0.386,0.004896573
0.388,0.004898568
0.39,0.004900525
0.392,0.004902445
0.394,0.004904329
0.396,0.004906177
0.398,0.00490799
0.4,0.004909768
0.402,0.004911512
0.404,0.004913224
0.406,0.004914902
0.408,0.004916549
0.41,0.004918164
0.412,0.004919748
0.414,0.004921302
0.416,0.004922826
0.418,0.004924321
0.42,0.004925787
0.422,0.004927225
0.424,0.004928636
0.426,0.00493002
0.428,0.004931376
0.43,0.004932707
0.432,0.004934013
0.434,0.004935293
0.436,0.004936548
0.438,0.004937779
0.44,0.004938987
0.442,0.004940171
0.444,0.004941333
0.446,0.004942472
0.448,0.004943588
0.45,0.004944684
0.452,0.004945758
0.454,0.004946811
0.456,0.004947844
0.458,0.004948858
0.46,0.004949851
0.462,0.004950825
0.464,0.00495178
0.466,0.004952717
0.468,0.004953636
0.47,0.004954536
0.472,0.004955419
0.474,0.004956286
0.476,0.004957135
0.478,0.004957967
0.48,0.004958784
0.482,0.004959585
0.484,0.00496037
0.486,0.004961139
0.488,0.004961894
0.49,0.004962634
0.492,0.00496336
0.494,0.004964071
0.496,0.004964769
0.498,0.004965453

==> JC_Error_beta_plus.csv <==
beta,error
8.00E-06,0.001454714
0.002,0.00141793
0.004,0.001384723
0.006,0.001355256
0.008,0.001329508
0.01,0.001307427
0.012,0.001288936
0.014,0.00127393
0.016,0.001262278
0.018,0.001253833
0.02,0.001248427
0.022,0.001245883
0.024,0.001246013
0.026,0.001248627
0.028,0.001253536
0.03,0.001260551
0.032,0.001269491
0.034,0.001280184
0.036,0.001292466
0.038,0.001306184
0.04,0.001321195
0.042,0.001337369
0.044,0.001354586
0.046,0.001372737
0.048,0.001391721
0.05,0.001411449
0.052,0.001431839
0.054,0.001452816
0.056,0.001474314
0.058,0.001496272
0.06,0.001518635
0.062,0.001541354
0.064,0.001564384
0.066,0.001587683
0.068,0.001611214
0.07,0.001634943
0.072,0.001658839
0.074,0.001682873
0.076,0.001707019
0.078,0.001731252
0.08,0.001755551
0.082,0.001779894
0.084,0.001804262
0.086,0.001828637
0.088,0.001853004
0.09,0.001877345
0.092,0.001901647
0.094,0.001925897
0.096,0.001950082
0.098,0.00197419
0.1,0.001998209
0.102,0.002022131
0.104,0.002045945
0.106,0.002069641
0.108,0.002093212
0.11,0.00211665
0.112,0.002139947
0.114,0.002163096
0.116,0.002186091
0.118,0.002208926
0.12,0.002231594
0.122,0.002254091
0.124,0.002276412
0.126,0.002298551
0.128,0.002320506
0.13,0.002342271
0.132,0.002363843
0.134,0.002385219
0.136,0.002406396
0.138,0.002427371
0.14,0.002448141
0.142,0.002468703
0.144,0.002489057
0.146,0.002509199
0.148,0.002529129
0.15,0.002548844
0.152,0.002568343
0.154,0.002587625
0.156,0.00260669
0.158,0.002625536
0.16,0.002644163
0.162,0.00266257
0.164,0.002680758
0.166,0.002698725
0.168,0.002716472
0.17,0.002733998
0.172,0.002751305
0.174,0.002768392
0.176,0.002785259
0.178,0.002801908
0.18,0.002818339
0.182,0.002834552
0.184,0.002850549
0.186,0.00286633
0.188,0.002881897
0.19,0.00289725
0.192,0.00291239
0.194,0.002927319
0.196,0.002942038
0.198,0.002956548
0.2,0.002970851
0.202,0.002984948
0.204,0.002998841
0.206,0.003012531
0.208,0.00302602
0.21,0.003039309
0.212,0.0030524
0.214,0.003065296
0.216,0.003077996
0.218,0.003090504
0.22,0.003102822
0.222,0.00311495
0.224,0.003126891
0.226,0.003138647
0.228,0.00315022
0.23,0.003161611
0.232,0.003172823
0.234,0.003183857
0.236,0.003194716
0.238,0.003205401
0.24,0.003215915
0.242,0.003226259
0.244,0.003236436
0.246,0.003246447
0.248,0.003256294
0.25,0.003265981
0.252,0.003275507
0.254,0.003284876
0.256,0.00329409
0.258,0.00330315
0.26,0.003312059
0.262,0.003320819
0.264,0.003329431
0.266,0.003337898
0.268,0.003346221
0.27,0.003354403
0.272,0.003362445
0.274,0.003370349
0.276,0.003378118
0.278,0.003385754
0.28,0.003393257
0.282,0.003400631
0.284,0.003407877
0.286,0.003414997
0.288,0.003421992
0.29,0.003428865
0.292,0.003435618
0.294,0.003442251
0.296,0.003448768
0.298,0.00345517
0.3,0.003461459
0.302,0.003467635
0.304,0.003473702
0.306,0.003479661
0.308,0.003485514
0.31,0.003491261
0.312,0.003496906
0.314,0.003502449
0.316,0.003507892
0.318,0.003513237
0.32,0.003518485
0.322,0.003523639
0.324,0.003528698
0.326,0.003533666
0.328,0.003538544
0.33,0.003543332
0.332,0.003548033
0.334,0.003552648
0.336,0.003557178
0.338,0.003561625
0.34,0.003565991
0.342,0.003570276
0.344,0.003574482
0.346,0.00357861
0.348,0.003582662
0.35,0.003586639
0.352,0.003590542
0.354,0.003594373
0.356,0.003598132
0.358,0.003601822
0.36,0.003605443
0.362,0.003608996
0.364,0.003612483
0.366,0.003615904
0.368,0.003619262
0.37,0.003622556
0.372,0.003625789
0.374,0.003628961
0.376,0.003632073
0.378,0.003635127
0.38,0.003638123
0.382,0.003641063
0.384,0.003643947
0.386,0.003646777
0.388,0.003649553
0.39,0.003652276
0.392,0.003654948
0.394,0.003657569
0.396,0.003660141
0.398,0.003662664
0.4,0.003665138
0.402,0.003667566
0.404,0.003669947
0.406,0.003672283
0.408,0.003674574
0.41,0.003676822
0.412,0.003679027
0.414,0.003681189
0.416,0.00368331
0.418,0.003685391
0.42,0.003687431
0.422,0.003689433
0.424,0.003691396
0.426,0.003693322
0.428,0.00369521
0.43,0.003697062
0.432,0.003698879
0.434,0.00370066
0.436,0.003702408
0.438,0.003704121
0.44,0.003705802
0.442,0.00370745
0.444,0.003709067
0.446,0.003710652
0.448,0.003712206
0.45,0.003713731
0.452,0.003715226
0.454,0.003716692
0.456,0.00371813
0.458,0.00371954
0.46,0.003720922
0.462,0.003722278
0.464,0.003723608
0.466,0.003724912
0.468,0.00372619
0.47,0.003727444
0.472,0.003728673
0.474,0.003729879
0.476,0.003731061
0.478,0.00373222
0.48,0.003733356
0.482,0.003734471
0.484,0.003735563
0.486,0.003736635
0.488,0.003737685
0.49,0.003738715
0.492,0.003739725
0.494,0.003740716
0.496,0.003741687
0.498,0.003742639

==> JC_inf_modes_N.csv <==
N,error
1,0.008720735
2,0.004360367
3,0.002906912
4,0.002180184
5,0.001744147
6,0.001453456
7,0.001245819
8,0.001090092
9,0.000968971
10,0.000872073
11,0.000792794
12,0.000726728
13,0.000670826
14,0.00062291
15,0.000581382
16,0.000545046
17,0.000512984
18,0.000484485
19,0.000458986
20,0.000436037
21,0.000415273
22,0.000396397
23,0.000379162
24,0.000363364
25,0.000348829
26,0.000335413
27,0.00032299
28,0.000311455
29,0.000300715
30,0.000290691
31,0.000281314
32,0.000272523
33,0.000264265
34,0.000256492
35,0.000249164
36,0.000242243
37,0.000235696
38,0.000229493
39,0.000223609
40,0.000218018
41,0.000212701
42,0.000207637
43,0.000202808
44,0.000198199
45,0.000193794
46,0.000189581
47,0.000185548
48,0.000181682
49,0.000177974
50,0.000174415
51,0.000170995
52,0.000167706
53,0.000164542
54,0.000161495
55,0.000158559
56,0.000155727
57,0.000152995
58,0.000150357
59,0.000147809
60,0.000145346
61,0.000142963
62,0.000140657
63,0.000138424
64,0.000136261
65,0.000134165
66,0.000132132
67,0.00013016
68,0.000128246
69,0.000126387
70,0.000124582
71,0.000122827
72,0.000121121
73,0.000119462
74,0.000117848
75,0.000116276
76,0.000114747
77,0.000113256
78,0.000111804
79,0.000110389
80,0.000109009
81,0.000107663
82,0.00010635
83,0.000105069
84,0.000103818
85,0.000102597
86,0.000101404
87,0.000100238
88,9.90993E-05
89,9.79858E-05
90,9.68971E-05
91,9.58323E-05
92,9.47906E-05
93,9.37713E-05
94,9.27738E-05
95,9.17972E-05
96,9.0841E-05
97,8.99045E-05
98,8.89871E-05
99,8.80882E-05
100,8.72073E-05

==> JC_inf_modes_beta.csv <==
beta,error
0.1,0.000765414
0.2,0.000179438
0.3,0.000149521
0.4,0.000301166
0.5,0.000441015
0.6,0.00055913
0.7,0.000657505
0.8,0.000740259
0.9,0.00081092
1,0.000872073
1.1,0.000925563
1.2,0.000972719
1.3,0.001014534
1.4,0.001051776
1.5,0.001085056
1.6,0.001114872
1.7,0.001141641
1.8,0.001165716
1.9,0.001187398
2,0.001206948
2.1,0.001224592
2.2,0.001240529
2.3,0.001254933
2.4,0.001267959
2.5,0.001279743
2.6,0.001290407
2.7,0.001300061
2.8,0.001308801
2.9,0.001316716
3,0.001323883
3.1,0.001330374
3.2,0.001336254
3.3,0.001341578
3.4,0.001346401
3.5,0.001350768
3.6,0.001354724
3.7,0.001358306
3.8,0.00136155
3.9,0.001364488
4,0.001367148
4.1,0.001369556
4.2,0.001371737
4.3,0.001373711
4.4,0.001375499
4.5,0.001377117
4.6,0.001378582
4.7,0.001379908
4.8,0.001381108
4.9,0.001382195
5,0.001383178
5.1,0.001384068
5.2,0.001384874
5.3,0.001385603
5.4,0.001386263
5.5,0.00138686
5.6,0.001387401
5.7,0.00138789
5.8,0.001388333
5.9,0.001388733
6,0.001389096
6.1,0.001389424
6.2,0.001389721
6.3,0.001389989
6.4,0.001390232
6.5,0.001390452
6.6,0.001390651
6.7,0.001390832
6.8,0.001390995
6.9,0.001391142
7,0.001391276
7.1,0.001391396
7.2,0.001391506
7.3,0.001391605
7.4,0.001391694
7.5,0.001391775
7.6,0.001391848
7.7,0.001391915
7.8,0.001391975
7.9,0.001392029
8,0.001392078
8.1,0.001392122
8.2,0.001392163
8.3,0.001392199
8.4,0.001392232
8.5,0.001392262
8.6,0.001392289
8.7,0.001392313
8.8,0.001392335
8.9,0.001392355
9,0.001392373
9.1,0.00139239
9.2,0.001392404
9.3,0.001392418
9.4,0.00139243
9.5,0.001392441
9.6,0.001392451
9.7,0.00139246
9.8,0.001392468
9.9,0.001392475
10,0.001392482

==> JC_plus_Bound_N.csv <==
N,error
1,1.560991955
2,0.780495977
3,0.520330652
4,0.390247989
5,0.312198391
6,0.260165326
7,0.222998851
8,0.195123994
9,0.173443551
10,0.156099195
11,0.14190836
12,0.130082663
13,0.120076304
14,0.111499425
15,0.10406613
16,0.097561997
17,0.091823056
18,0.086721775
19,0.082157471
20,0.078049598
21,0.07433295
22,0.07095418
23,0.067869215
24,0.065041331
25,0.062439678
26,0.060038152
27,0.057814517
28,0.055749713
29,0.053827309
30,0.052033065
31,0.050354579
32,0.048780999
33,0.047302787
34,0.045911528
35,0.04459977
36,0.043360888
37,0.042188972
38,0.041078736
39,0.040025435
40,0.039024799
41,0.038072975
42,0.037166475
43,0.036302138
44,0.03547709
45,0.03468871
46,0.033934608
47,0.033212595
48,0.032520666
49,0.031856979
50,0.031219839
51,0.030607685
52,0.030019076
53,0.029452678
54,0.028907258
55,0.028381672
56,0.027874856
57,0.027385824
58,0.026913654
59,0.026457491
60,0.026016533
61,0.025590032
62,0.02517729
63,0.02477765
64,0.024390499
65,0.024015261
66,0.023651393
67,0.023298387
68,0.022955764
69,0.022623072
70,0.022299885
71,0.021985802
72,0.021680444
73,0.021383451
74,0.021094486
75,0.020813226
76,0.020539368
77,0.020272623
78,0.020012717
79,0.019759392
80,0.019512399
81,0.019271506
82,0.019036487
83,0.018807132
84,0.018583238
85,0.018364611
86,0.018151069
87,0.017942436
88,0.017738545
89,0.017539235
90,0.017344355
91,0.017153758
92,0.016967304
93,0.01678486
94,0.016606297
95,0.016431494
96,0.016260333
97,0.016092701
98,0.015928489
99,0.015767596
100,0.01560992

==> JC_plus_Error_N.csv <==
N,error
1,0.038711279
2,0.042874889
3,0.016031694
4,0.010603196
5,0.00806274
6,0.006546967
7,0.005527463
8,0.004790234
9,0.004230368
10,0.003789811
11,0.003433623
12,0.003139422
13,0.002892169
14,0.002681363
15,0.002499437
16,0.002340799
17,0.00220122
18,0.002077441
19,0.00196691
20,0.001867599
21,0.001777876
22,0.001696411
23,0.001622109
24,0.001554064
25,0.001491514
26,0.001433818
27,0.001380431
28,0.001330886
29,0.001284782
30,0.001241771
31,0.001201553
32,0.001163862
33,0.001128469
34,0.001095167
35,0.001063778
36,0.001034141
37,0.001006113
38,0.000979565
39,0.000954385
40,0.000930468
41,0.000907721
42,0.000886062
43,0.000865413
44,0.000845705
45,0.000826876
46,0.000808868
47,0.000791628
48,0.000775108
49,0.000759264
50,0.000744056
51,0.000729445
52,0.000715397
53,0.000701881
54,0.000688866
55,0.000676325
56,0.000664233
57,0.000652566
58,0.000641302
59,0.000630421
60,0.000619903
61,0.00060973
62,0.000599886
63,0.000590354
64,0.000581122
65,0.000572173
66,0.000563496
67,0.000555079
68,0.000546909
69,0.000538976
70,0.000531271
71,0.000523782
72,0.000516502
73,0.000509422
74,0.000502533
75,0.000495828
76,0.0004893
77,0.000482941
78,0.000476746
79,0.000470707
80,0.00046482
81,0.000459078
82,0.000453476
83,0.00044801
84,0.000442673
85,0.000437463
86,0.000432373
87,0.000427401
88,0.000422542
89,0.000417792
90,0.000413147
91,0.000408605
92,0.000404162
93,0.000399814
94,0.000395559
95,0.000391393
96,0.000387315
97,0.00038332
98,0.000379407
99,0.000375573
100,0.000371816

==> Rabi_Bound_N.csv <==
N,error
1,1.984278721
2,0.99213936
3,0.66142624
4,0.49606968
5,0.396855744
6,0.33071312
7,0.283468389
8,0.24803484
9,0.220475413
10,0.198427872
11,0.180388975
12,0.16535656
13,0.152636825
14,0.141734194
15,0.132285248
16,0.12401742
17,0.116722278
18,0.110237707
19,0.104435722
20,0.099213936
21,0.094489463
22,0.090194487
23,0.086272988
24,0.08267828
25,0.079371149
26,0.076318412
27,0.073491804
28,0.070867097
29,0.068423404
30,0.066142624
31,0.064008991
32,0.06200871
33,0.060129658
34,0.058361139
35,0.056693678
36,0.055118853
37,0.053629155
38,0.052217861
39,0.050878942
40,0.049606968
41,0.048397042
42,0.047244731
43,0.046146017
44,0.045097244
45,0.044095083
46,0.043136494
47,0.042218696
48,0.04133914
49,0.040495484
50,0.039685574
51,0.038907426
52,0.038159206
53,0.037439221
54,0.036745902
55,0.036077795
56,0.035433549
57,0.034811907
58,0.034211702
59,0.033631843
60,0.033071312
61,0.032529159
62,0.032004495
63,0.031496488
64,0.031004355
65,0.030527365
66,0.030064829
67,0.0296161
68,0.029180569
69,0.028757663
70,0.028346839
71,0.027947588
72,0.027559427
73,0.0271819
74,0.026814577
75,0.02645705
76,0.026108931
77,0.025769854
78,0.025439471
79,0.025117452
80,0.024803484
81,0.024497268
82,0.024198521
83,0.023906973
84,0.023622366
85,0.023344456
86,0.023073008
87,0.022807801
88,0.022548622
89,0.022295267
90,0.022047541
91,0.021805261
92,0.021568247
93,0.02133633
94,0.021109348
95,0.020887144
96,0.02066957
97,0.020456482
98,0.020247742
99,0.020043219
100,0.019842787

==> Rabi_Bound_beta_0.csv <==
beta,error
0.00007,0.184799606
0.002,0.099286369
0.004,0.094702447
0.006,0.093344768
0.008,0.093016611
0.01,0.093167827
0.012,0.093586841
0.014,0.094172691
0.016,0.0948703
0.018,0.095646716
0.02,0.096480836
0.022,0.097358418
0.024,0.098269434
0.026,0.099206574
0.028,0.100164356
0.03,0.101138558
0.032,0.102125863
0.034,0.10312361
0.036,0.10412963
0.038,0.105142124
0.04,0.106159584
0.042,0.107180726
0.044,0.108204447
0.046,0.109229784
0.048,0.110255896
0.05,0.111282036
0.052,0.112307539
0.054,0.113331804
0.056,0.114354291
0.058,0.115374506
0.06,0.116391998
0.062,0.117406351
0.064,0.118417184
0.066,0.119424141
0.068,0.120426891
0.07,0.121425128
0.072,0.122418564
0.074,0.123406928
0.076,0.124389969
0.078,0.125367449
0.08,0.126339145
0.082,0.127304845
0.084,0.128264352
0.086,0.129217478
0.088,0.130164047
0.09,0.131103893
0.092,0.13203686
0.094,0.132962799
0.096,0.133881573
0.098,0.134793049
0.1,0.135697107
0.102,0.13659363
0.104,0.137482511
0.106,0.138363649
0.108,0.139236951
0.11,0.140102329
0.112,0.140959702
0.114,0.141808997
0.116,0.142650144
0.118,0.143483081
0.12,0.144307749
0.122,0.145124099
0.124,0.145932083
0.126,0.14673166
0.128,0.147522794
0.13,0.148305454
0.132,0.149079613
0.134,0.149845249
0.136,0.150602344
0.138,0.151350886
0.14,0.152090866
0.142,0.152822278
0.144,0.153545121
0.146,0.154259399
0.148,0.154965117
0.15,0.155662287
0.152,0.156350921
0.154,0.157031037
0.156,0.157702655
0.158,0.158365797
0.16,0.159020491
0.162,0.159666766
0.164,0.160304653
0.166,0.160934187
0.168,0.161555406
0.17,0.16216835
0.172,0.162773059
0.174,0.16336958
0.176,0.163957958
0.178,0.164538242
0.18,0.165110483
0.182,0.165674734
0.184,0.166231048
0.186,0.166779482
0.188,0.167320094
0.19,0.167852942
0.192,0.168378088
0.194,0.168895593
0.196,0.169405521
0.198,0.169907937
0.2,0.170402906
0.202,0.170890495
0.204,0.171370772
0.206,0.171843805
0.208,0.172309665
0.21,0.17276842
0.212,0.173220143
0.214,0.173664905
0.216,0.174102779
0.218,0.174533836
0.22,0.174958151
0.222,0.175375797
0.224,0.175786848
0.226,0.176191379
0.228,0.176589463
0.23,0.176981177
0.232,0.177366594
0.234,0.17774579
0.236,0.178118841
0.238,0.17848582
0.24,0.178846804
0.242,0.179201867
0.244,0.179551085
0.246,0.179894532
0.248,0.180232283
0.25,0.180564412
0.252,0.180890994
0.254,0.181212103
0.256,0.181527812
0.258,0.181838194
0.26,0.182143324
0.262,0.182443273
0.264,0.182738113
0.266,0.183027917
0.268,0.183312756
0.27,0.183592701
0.272,0.183867821
0.274,0.184138188
0.276,0.18440387
0.278,0.184664937
0.28,0.184921456
0.282,0.185173496
0.284,0.185421123
0.286,0.185664404
0.288,0.185903406
0.29,0.186138193
0.292,0.18636883
0.294,0.186595381
0.296,0.18681791
0.298,0.18703648
0.3,0.187251152
0.302,0.187461988
0.304,0.18766905
0.306,0.187872397
0.308,0.188072088
0.31,0.188268182
0.312,0.188460739
0.314,0.188649814
0.316,0.188835464
0.318,0.189017747
0.32,0.189196716
0.322,0.189372427
0.324,0.189544934
0.326,0.18971429
0.328,0.189880547
0.33,0.190043758
0.332,0.190203973
0.334,0.190361244
0.336,0.190515619
0.338,0.190667149
0.34,0.190815882
0.342,0.190961864
0.344,0.191105145
0.346,0.19124577
0.348,0.191383784
0.35,0.191519234
0.352,0.191652163
0.354,0.191782615
0.356,0.191910634
0.358,0.192036262
0.36,0.192159541
0.362,0.192280513
0.364,0.192399218
0.366,0.192515695
0.368,0.192629986
0.37,0.192742127
0.372,0.192852158
0.374,0.192960116
0.376,0.193066039
0.378,0.193169962
0.38,0.193271922
0.382,0.193371953
0.384,0.193470091
0.386,0.19356637
0.388,0.193660823
0.39,0.193753484
0.392,0.193844385
0.394,0.193933557
0.396,0.194021033
0.398,0.194106844
0.4,0.194191019
0.402,0.194273589
0.404,0.194354584
0.406,0.194434031
0.408,0.194511961
0.41,0.1945884
0.412,0.194663375
0.414,0.194736915
0.416,0.194809046
0.418,0.194879794
0.42,0.194949184
0.422,0.195017241
0.424,0.195083991
0.426,0.195149458
0.428,0.195213666
0.43,0.195276638
0.432,0.195338397
0.434,0.195398967
0.436,0.195458368
0.438,0.195516624
0.44,0.195573756
0.442,0.195629785
0.444,0.195684731
0.446,0.195738615
0.448,0.195791457
0.45,0.195843277
0.452,0.195894094
0.454,0.195943928
0.456,0.195992795
0.458,0.196040716
0.46,0.196087708
0.462,0.196133788
0.464,0.196178974
0.466,0.196223282
0.468,0.196266731
0.47,0.196309335
0.472,0.196351111
0.474,0.196392075
0.476,0.196432242
0.478,0.196471628
0.48,0.196510247
0.482,0.196548114
0.484,0.196585244
0.486,0.19662165
0.488,0.196657347
0.49,0.196692348
0.492,0.196726667
0.494,0.196760316
0.496,0.196793308
0.498,0.196825657

==> Rabi_Error_N.csv <==
N,error
1,0.011528607
2,0.083247121
3,0.031013352
4,0.020429098
5,0.015501955
6,0.012572801
7,0.010607279
8,0.00918818
9,0.00811165
10,0.007265191
11,0.006581224
12,0.006016534
13,0.005542116
14,0.005137738
15,0.004788836
16,0.004484648
17,0.004217044
18,0.003979761
19,0.003767897
20,0.003577556
21,0.003405603
22,0.003249486
23,0.003107106
24,0.002976721
25,0.002856871
26,0.002746326
27,0.002644039
28,0.002549117
29,0.00246079
30,0.002378392
31,0.002301344
32,0.002229141
33,0.002161339
34,0.002097547
35,0.002037418
36,0.001980645
37,0.001926956
38,0.001876104
39,0.00182787
40,0.001782058
41,0.001738488
42,0.001697
43,0.001657449
44,0.001619701
45,0.001583636
46,0.001549143
47,0.001516122
48,0.001484481
49,0.001454134
50,0.001425004
51,0.00139702
52,0.001370114
53,0.001344225
54,0.001319298
55,0.001295279
56,0.001272119
57,0.001249773
58,0.0012282
59,0.001207359
60,0.001187213
61,0.00116773
62,0.001148876
63,0.001130621
64,0.001112938
65,0.001095799
66,0.001079181
67,0.001063059
68,0.001047412
69,0.00103222
70,0.001017462
71,0.00100312
72,0.000989177
73,0.000975616
74,0.000962422
75,0.000949581
76,0.000937078
77,0.0009249
78,0.000913034
79,0.000901469
80,0.000890194
81,0.000879197
82,0.000868469
83,0.000857999
84,0.000847779
85,0.0008378
86,0.000828052
87,0.000818529
88,0.000809223
89,0.000800126
90,0.000791231
91,0.000782532
92,0.000774023
93,0.000765696
94,0.000757546
95,0.000749569
96,0.000741757
97,0.000734107
98,0.000726613
99,0.000719271
100,0.000712075

==> Rabi_Error_beta_0.csv <==
beta,error
7.00E-05,0.006571056
0.002,0.006412994
0.004,0.006259379
0.006,0.006116659
0.008,0.005985204
0.01,0.005865207
0.012,0.005756678
0.014,0.005659458
0.016,0.005573234
0.018,0.005497555
0.02,0.005431863
0.022,0.005375516
0.024,0.005327816
0.026,0.005288034
0.028,0.005255436
0.03,0.005229298
0.032,0.005208924
0.034,0.005193659
0.036,0.005182894
0.038,0.005176072
0.04,0.00517269
0.042,0.005172298
0.044,0.005174497
0.046,0.005178939
0.048,0.005185316
0.05,0.005193364
0.052,0.005202855
0.054,0.005213591
0.056,0.005225403
0.058,0.005238146
0.06,0.005251698
0.062,0.005265952
0.064,0.005280818
0.066,0.005296218
0.068,0.005312087
0.07,0.005328368
0.072,0.00534501
0.074,0.005361971
0.076,0.005379214
0.078,0.005396707
0.08,0.00541442
0.082,0.005432328
0.084,0.005450409
0.086,0.005468641
0.088,0.005487006
0.09,0.005505487
0.092,0.005524069
0.094,0.005542736
0.096,0.005561475
0.098,0.005580274
0.1,0.005599121
0.102,0.005618004
0.104,0.005636913
0.106,0.005655838
0.108,0.005674769
0.11,0.005693698
0.112,0.005712614
0.114,0.00573151
0.116,0.005750377
0.118,0.005769209
0.12,0.005787997
0.122,0.005806733
0.124,0.005825413
0.126,0.005844027
0.128,0.005862571
0.13,0.005881038
0.132,0.005899423
0.134,0.005917719
0.136,0.005935921
0.138,0.005954025
0.14,0.005972024
0.142,0.005989915
0.144,0.006007693
0.146,0.006025354
0.148,0.006042893
0.15,0.006060308
0.152,0.006077593
0.154,0.006094746
0.156,0.006111763
0.158,0.006128642
0.16,0.00614538
0.162,0.006161973
0.164,0.006178419
0.166,0.006194716
0.168,0.006210861
0.17,0.006226854
0.172,0.006242691
0.174,0.006258371
0.176,0.006273892
0.178,0.006289253
0.18,0.006304454
0.182,0.006319491
0.184,0.006334365
0.186,0.006349075
0.188,0.00636362
0.19,0.006377999
0.192,0.006392211
0.194,0.006406257
0.196,0.006420136
0.198,0.006433847
0.2,0.006447391
0.202,0.006460768
0.204,0.006473977
0.206,0.00648702
0.208,0.006499895
0.21,0.006512604
0.212,0.006525147
0.214,0.006537524
0.216,0.006549736
0.218,0.006561784
0.22,0.006573668
0.222,0.006585389
0.224,0.006596948
0.226,0.006608345
0.228,0.006619583
0.23,0.006630661
0.232,0.00664158
0.234,0.006652342
0.236,0.006662948
0.238,0.006673399
0.24,0.006683697
0.242,0.006693841
0.244,0.006703835
0.246,0.006713678
0.248,0.006723373
0.25,0.00673292
0.252,0.006742321
0.254,0.006751578
0.256,0.006760691
0.258,0.006769663
0.26,0.006778495
0.262,0.006787187
0.264,0.006795742
0.266,0.006804162
0.268,0.006812447
0.27,0.006820599
0.272,0.00682862
0.274,0.006836511
0.276,0.006844274
0.278,0.00685191
0.28,0.006859421
0.282,0.006866808
0.284,0.006874074
0.286,0.006881218
0.288,0.006888244
0.29,0.006895153
0.292,0.006901945
0.294,0.006908623
0.296,0.006915189
0.298,0.006921643
0.3,0.006927987
0.302,0.006934223
0.304,0.006940352
0.306,0.006946376
0.308,0.006952296
0.31,0.006958114
0.312,0.006963832
0.314,0.00696945
0.316,0.00697497
0.318,0.006980393
0.32,0.006985722
0.322,0.006990957
0.324,0.0069961
0.326,0.007001152
0.328,0.007006115
0.33,0.00701099
0.332,0.007015778
0.334,0.007020481
0.336,0.0070251
0.338,0.007029637
0.34,0.007034092
0.342,0.007038467
0.344,0.007042763
0.346,0.007046982
0.348,0.007051124
0.35,0.007055192
0.352,0.007059186
0.354,0.007063107
0.356,0.007066957
0.358,0.007070737
0.36,0.007074447
0.362,0.00707809
0.364,0.007081666
0.366,0.007085176
0.368,0.007088622
0.37,0.007092005
0.372,0.007095325
0.374,0.007098583
0.376,0.007101782
0.378,0.007104921
0.38,0.007108002
0.382,0.007111026
0.384,0.007113993
0.386,0.007116906
0.388,0.007119764
0.39,0.007122569
0.392,0.007125321
0.394,0.007128022
0.396,0.007130672
0.398,0.007133272
0.4,0.007135824
0.402,0.007138328
0.404,0.007140785
0.406,0.007143195
0.408,0.00714556
0.41,0.007147881
0.412,0.007150157
0.414,0.007152391
0.416,0.007154582
0.418,0.007156732
0.42,0.007158841
0.422,0.00716091
0.424,0.007162939
0.426,0.00716493
0.428,0.007166884
0.43,0.0071688
0.432,0.007170679
0.434,0.007172523
0.436,0.007174331
0.438,0.007176105
0.44,0.007177846
0.442,0.007179552
0.444,0.007181227
0.446,0.007182869
0.448,0.007184479
0.45,0.007186059
0.452,0.007187608
0.454,0.007189128
0.456,0.007190619
0.458,0.00719208
0.46,0.007193514
0.462,0.00719492
0.464,0.007196299
0.466,0.007197652
0.468,0.007198978
0.47,0.007200279
0.472,0.007201555
0.474,0.007202806
0.476,0.007204033
0.478,0.007205236
0.48,0.007206416
0.482,0.007207573
0.484,0.007208708
0.486,0.00720982
0.488,0.007210912
0.49,0.007211982
0.492,0.007213031
0.494,0.00721406
0.496,0.007215069
0.498,0.007216058
